Machine Learning approach to boosting neutral particles identification in the LHCb calorimeter

We present a new approach to identification of boosted neutral particles using Electromagnetic Calorimeter (ECAL) of the LHCb detector. The identification of photons and neutral pions is currently based on the geometric parameters which characterise the expected shape of energy deposition in the calorimeter. This allows to distinguish single photons in the electromagnetic calorimeter from overlapping photons produced from high momentum $\pi^0$ decays. The novel approach proposed here is based on applying machine learning techniques to primary calorimeter information, that are energies collected in individual cells around the energy cluster. This method allows to improve separation performance of photons and neutral pions and has no significant energy dependence.

==> ACAT_reply.txt <==


Dear authors,

sorry for the delay, I was waiting for instructions.

Congratulations for the interesting paper! Below you will find my comments.

Major comments and discussion:

Section 2 describes a PID algorithm that is not based on a MVA classifier, which is also referred as the baseline approach. It should be noted that, despite being discussed in l61, the work does not seem to evaluate any configuration employing track information. If I understood correctly, then first paragraph in Section 3 is better phrased as: l61 "PID algorithms can be based on MVA classifiers which allows straightforward combination of information originating from different subdetectors (i.e. PS and ECAL) into a discriminant output."
l99: Unclear why the structure of the inputs leads to degradation.
The network architecture in lines 91-92 is not clear, a figure with a sketch of the network setup could be interesting. Also unclear is the fusion method of the ECAL and the PS.
Not clear why the less discriminant information in the PS can lead to overfitting. Consider referring to a study, giving more details or removing the 2 sentences in line 93 and 94.
Unclear what "step" in l97 refers to.
l99: Is the 5000 epochs the maximum number of training epochs or do you always get the network weights after 5000 training epochs? In case it is the first case, consider rephrasing to: and trained the network up to 5000 epochs.
l116 mentions that the final strategy considered only the ECAL. It should be noted that the discussion in Section 6 only considers the inputs for the network but not the BDT, and, even in the case of the network, it is not clear what is the final configuration for the inputs.
l120: Unclear what the "running conditions" are referring to.


Minor comments:

l39: a cluster ... procedure -> a cluster to the following procedure [ref].
Merge paragraphs in l39 and l40.
l40: Consequently,
l42: separated by at least one cell
l42: The transverse energy
l43: Remove sentence The identified cell ... clusterization procedure. (repeated statement and it gets confusing, once it suggests that the clusterization procedure refer to the identification of neutral particles)
l44: "do not match to charged tracks. The tracks are" .> do not match to charged tracks extrapolated to the calorimeter surface.
l45: For each track-cluster pair,
l46: a two ... is obtained (remove comma here) taking into account:
l50: The signature of a pi0 decay ... the kinematics
l51: low momentum pi0 produces
l52:produces a single cluster and is classified as a merged pi0.
l53: The threshold ... 2GeV: The transition region between high- and low-momentum pi0 occurs around 2GeV/c.
l55: I suggest to rephrase the first sentence to: The discriminating features... clusters are based on the cluster shape.
l59; , which we call... baseline), can
l62: This information could... -> "Specifically to our problem, it allows to extend the baseline method to consider track-cluster matching or the shape of the neutral cluster." This could be mentioned in the conclusions in case it is intended to be implemented as future work.
Sentence starting in l63 "They are trained..." should be moved to the next paragraph as follows:
l67: Figure 1 and 2 using simulated data samples for both training and performance evaluation.
l67: The performance of both approaches is presented ...
l68 and 69: "discrepancies" used twice in the same sentence.
l74: as a calibration sample -> as calibration samples
l75: allows to prevent ... energy -> is chosen to prevent a biased output with respect to the particle energy.
l76: method, pi0 samples ... are used.
l77: efficiency,
l78: not clear the meaning of "efficiency of registration" -> do you mean "detection efficiency"?
l79: and the vertex
l82: pi0,
l82 in a 5x5 ECAL window and the PS cells around the seed cell.
l85: as features
l87: In this study,
l87: quantitative comparison ...: for quantitative comparison of the classifiers.
l91 architecture, we build two parallel branches fed from preprocessed information from the ECAL and PS.
l96: determine enough ... -> determine the number of training epochs, we plotted the train-test
l98: As a result,
l99 : the network

####################
The training algorithm and network structure (number of nodes) is not specified.
####################

l102: classifier,
l102: tuning the boosting
l107: with depth set to 3.
l108: in comparison to
l108: The score in the ROC curve (define ROC in Figure 3 caption).
l109: to up to
l111: Unbiased behavior with respect to energy is an important ...
l112: new approach displays a flat efficiency profile with respect to Et.
l117: The proposed classifier shows negligible energy dependency which can be useful...
l120: However, careful consideration of the simulated data employed in efficiency evaluations should be taken.
l121: can use -> uses
l121: ECAL,


